Multimodal Generative Models for Compositional Representation Learning

As deep neural networks become more adept at traditional tasks, many of the most exciting new challenges concern multimodality---observations that combine diverse types, such as image and text. In this paper, we introduce a family of multimodal deep generative models derived from variational bounds on the evidence (data marginal likelihood). As part of our derivation we find that many previous multimodal variational autoencoders used objectives that do not correctly bound the joint marginal likelihood across modalities. We further generalize our objective to work with several types of deep generative model (VAE, GAN, and flow-based), and allow use of different model types for different modalities. We benchmark our models across many image, label, and text datasets, and find that our multimodal VAEs excel with and without weak supervision. Additional improvements come from use of GAN image models with VAE language models. Finally, we investigate the effect of language on learned image representations through a variety of downstream tasks, such as compositionally, bounding box prediction, and visual relation prediction. We find evidence that these image representations are more abstract and compositional than equivalent representations learned from only visual data.

==> images/comp/document.json <==
{"_class":"document","do_objectID":"E6880EF0-6E88-4CD4-968B-9ACACD11B9CD","assets":{"_class":"assetCollection","colors":[],"gradients":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[]},"currentPageIndex":0,"enableLayerInteraction":true,"enableSliceInteraction":true,"foreignSymbols":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/0FAA21C1-4C7F-4A71-A730-43F2C7C3A13D"}]}

==> images/comp/meta.json <==
{"commit":"c871c6c3fa8a2bc8ee8592fd0f4db2b9a32687dc","appVersion":"45.2","build":43514,"app":"com.bohemiancoding.sketch3","pagesAndArtboards":{"0FAA21C1-4C7F-4A71-A730-43F2C7C3A13D":{"name":"Page 1","artboards":{}}},"fonts":["ArialMT","Arial-BoldMT"],"created":{"app":"com.bohemiancoding.sketch3","commit":"c871c6c3fa8a2bc8ee8592fd0f4db2b9a32687dc","version":92,"appVersion":"45.2","variant":"NONAPPSTORE","build":43514},"version":92,"saveHistory":["NONAPPSTORE.43514"],"autosaved":0,"variant":"NONAPPSTORE"}

==> images/comp/pages/0FAA21C1-4C7F-4A71-A730-43F2C7C3A13D.json <==
{"_class":"page","do_objectID":"0FAA21C1-4C7F-4A71-A730-43F2C7C3A13D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":300,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"5C4D36B2-BD37-4EA5-ADEF-BB842F3E6504","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":320,"width":1039,"x":96,"y":48},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"A02E92D8-A885-4AD3-9B21-636472719EE2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":246.4841922383765,"width":226,"x":807.2621442318108,"y":73},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9238945578231292,"green":0.9238945578231292,"red":0.9238945578231292},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"96DB275F-28A6-44B5-AD94-4D0D5BC8F281","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":246.4841922383765,"width":226,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"C00DBBFF-7330-4CAC-B414-4ACFFAA841FA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":829.2621442318108,"y":85},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Object Op.","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGHyBYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBEVHFUkbnVsbNQJCgsMDQ4PEFVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VWJGNsYXNzTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYACgATSEgwTFFROU0lEEAGAA9IWFxgZWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlohobXE5TQ29sb3JTcGFjZVhOU09iamVjdNIWFx0eV05TQ29sb3KiHRtfEA9OU0tleWVkQXJjaGl2ZXLRISJUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAEwAUgBfAHQAewCkAKYAqACqAK8AtAC2ALgAvQDIANEA3gDhAO4A9wD8AQQBBwEZARwBIQAAAAAAAAIBAAAAAAAAACMAAAAAAAAAAAAAAAAAAAEj"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMeICFcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00hwdIyRfEBBOU0ZvbnREZXNjcmlwdG9yoiUhXxAQTlNGb250RGVzY3JpcHRvcl8QD05TS2V5ZWRBcmNoaXZlctEoKVRyb290gAEACAARABoAIwAtADIANwBBAEcATABTAHAAcgB0AHsAgwCOAJEAkwCVAJgAmgCcAJ4AtADKANMA4ADlAPAA+QEPARMBIAEpAS4BQQFEAVcBaQFsAXEAAAAAAAACAQAAAAAAAAAqAAAAAAAAAAAAAAAAAAABcw=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGZWZYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGQcIDxAcHR4fJysyNT5BREdLU1RVVldbX2FVJG51bGzTCQoLDA0OWE5TU3RyaW5nViRjbGFzc1xOU0F0dHJpYnV0ZXOAAoAYgANaT2JqZWN0IE9wLtMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ALgA+AF1dOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXUICEiCiMkJSZVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYAIgArSKAopKlROU0lEEAGACdIsLS4vWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojAxXE5TQ29sb3JTcGFjZVhOU09iamVjdNIsLTM0V05TQ29sb3KiMzHVNgo3ODk6OzwkPFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAOgAyADNISCj9AoIAN0iwtQkNXTlNBcnJheaJCMdIsLUVGXxAQTlNQYXJhZ3JhcGhTdHlsZaJFMdIKSElKXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAFoAQ0xESCkxPUqJNToARgBKiUFGAE4AUgBVfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSLC1YWV8QE05TTXV0YWJsZURpY3Rpb25hcnmjWFoxXE5TRGljdGlvbmFyedIsLVxdXxAQTlNGb250RGVzY3JpcHRvcqJeMV8QEE5TRm9udERlc2NyaXB0b3LSLC1aYKJaMdIsLWJjXxASTlNBdHRyaWJ1dGVkU3RyaW5nomQxXxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0WdoVHJvb3SAAQAIABEAGgAjAC0AMgA3AFMAWQBgAGkAcAB9AH8AgQCDAI4AlQCdAKgArACuALAAsgC2ALgAugC8AL4AxgDZAPsBBAEKARcBLAFVAVcBWQFbAWABZQFnAWkBbgF5AYIBjwGSAZ8BqAGtAbUBuAHDAc4B2wH9AgkCCwINAg8CEQIWAhcCGQIeAiYCKQIuAkECRAJJAmYCaAJqAnECdAJ2AngCewJ9An8CgQKXAq0CtgLDAsgC3gLiAu8C9AMHAwoDHQMiAyUDKgM\/A0IDVwNpA2wDcQAAAAAAAAIBAAAAAAAAAGkAAAAAAAAAAAAAAAAAAANz"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {149, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"154F458E-BA69-4F64-BCFF-A012034DC77B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":246.4841922383765,"width":226,"x":268,"y":73.51580776162348},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9238945578231292,"green":0.9238945578231292,"red":0.9238945578231292},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"23C4D11E-011F-467A-8F18-0A6501BF154E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":246.4841922383765,"width":226,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D2AF86C8-131B-48D0-AC4E-BF8C1C28FDDA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":246.4841922383765,"width":226,"x":538.0023786068108,"y":73},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9238945578231292,"green":0.9238945578231292,"red":0.9238945578231292},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"A3EFCC11-1BE2-4A3F-9B0E-EF59F203C412","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":246.4841922383765,"width":226,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"395F132E-5910-462C-82D9-6CAF90DB2148","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":165,"x":559.0023786068108,"y":86},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Object Op.","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGHyBYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBEVHFUkbnVsbNQJCgsMDQ4PEFVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VWJGNsYXNzTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYACgATSEgwTFFROU0lEEAGAA9IWFxgZWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlohobXE5TQ29sb3JTcGFjZVhOU09iamVjdNIWFx0eV05TQ29sb3KiHRtfEA9OU0tleWVkQXJjaGl2ZXLRISJUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAEwAUgBfAHQAewCkAKYAqACqAK8AtAC2ALgAvQDIANEA3gDhAO4A9wD8AQQBBwEZARwBIQAAAAAAAAIBAAAAAAAAACMAAAAAAAAAAAAAAAAAAAEj"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMeICFcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00hwdIyRfEBBOU0ZvbnREZXNjcmlwdG9yoiUhXxAQTlNGb250RGVzY3JpcHRvcl8QD05TS2V5ZWRBcmNoaXZlctEoKVRyb290gAEACAARABoAIwAtADIANwBBAEcATABTAHAAcgB0AHsAgwCOAJEAkwCVAJgAmgCcAJ4AtADKANMA4ADlAPAA+QEPARMBIAEpAS4BQQFEAVcBaQFsAXEAAAAAAAACAQAAAAAAAAAqAAAAAAAAAAAAAAAAAAABcw=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGZWZYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGQcIDxAcHR4fJysyNT5BREdLU1RVVldbX2FVJG51bGzTCQoLDA0OWE5TU3RyaW5nViRjbGFzc1xOU0F0dHJpYnV0ZXOAAoAYgANaT2JqZWN0IE9wLtMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ALgA+AF1dOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXUICEiCiMkJSZVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYAIgArSKAopKlROU0lEEAGACdIsLS4vWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojAxXE5TQ29sb3JTcGFjZVhOU09iamVjdNIsLTM0V05TQ29sb3KiMzHVNgo3ODk6OzwkPFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAOgAyADNISCj9AoIAN0iwtQkNXTlNBcnJheaJCMdIsLUVGXxAQTlNQYXJhZ3JhcGhTdHlsZaJFMdIKSElKXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAFoAQ0xESCkxPUqJNToARgBKiUFGAE4AUgBVfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSLC1YWV8QE05TTXV0YWJsZURpY3Rpb25hcnmjWFoxXE5TRGljdGlvbmFyedIsLVxdXxAQTlNGb250RGVzY3JpcHRvcqJeMV8QEE5TRm9udERlc2NyaXB0b3LSLC1aYKJaMdIsLWJjXxASTlNBdHRyaWJ1dGVkU3RyaW5nomQxXxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0WdoVHJvb3SAAQAIABEAGgAjAC0AMgA3AFMAWQBgAGkAcAB9AH8AgQCDAI4AlQCdAKgArACuALAAsgC2ALgAugC8AL4AxgDZAPsBBAEKARcBLAFVAVcBWQFbAWABZQFnAWkBbgF5AYIBjwGSAZ8BqAGtAbUBuAHDAc4B2wH9AgkCCwINAg8CEQIWAhcCGQIeAiYCKQIuAkECRAJJAmYCaAJqAnECdAJ2AngCewJ9An8CgQKXAq0CtgLDAsgC3gLiAu8C9AMHAwoDHQMiAyUDKgM\/A0IDVwNpA2wDcQAAAAAAAAIBAAAAAAAAAGkAAAAAAAAAAAAAAAAAAANz"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {149, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"85334991-F871-4E90-921B-FEBAC5AE2D4A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":165,"x":578,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Scene Op.","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGHyBYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBEVHFUkbnVsbNQJCgsMDQ4PEFVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VWJGNsYXNzTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYACgATSEgwTFFROU0lEEAGAA9IWFxgZWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlohobXE5TQ29sb3JTcGFjZVhOU09iamVjdNIWFx0eV05TQ29sb3KiHRtfEA9OU0tleWVkQXJjaGl2ZXLRISJUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAEwAUgBfAHQAewCkAKYAqACqAK8AtAC2ALgAvQDIANEA3gDhAO4A9wD8AQQBBwEZARwBIQAAAAAAAAIBAAAAAAAAACMAAAAAAAAAAAAAAAAAAAEj"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMeICFcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00hwdIyRfEBBOU0ZvbnREZXNjcmlwdG9yoiUhXxAQTlNGb250RGVzY3JpcHRvcl8QD05TS2V5ZWRBcmNoaXZlctEoKVRyb290gAEACAARABoAIwAtADIANwBBAEcATABTAHAAcgB0AHsAgwCOAJEAkwCVAJgAmgCcAJ4AtADKANMA4ADlAPAA+QEPARMBIAEpAS4BQQFEAVcBaQFsAXEAAAAAAAACAQAAAAAAAAAqAAAAAAAAAAAAAAAAAAABcw=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGZWZYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGQcIDxAcHR4fJysyNT5BREdLU1RVVldbX2FVJG51bGzTCQoLDA0OWE5TU3RyaW5nViRjbGFzc1xOU0F0dHJpYnV0ZXOAAoAYgANZU2NlbmUgT3Au0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgAuAD4AXV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdQgISIKIyQlJlVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VPECYwLjYwNzg5MjIxNTMgMC42MDc4MDMzNDQ3IDAuNjA3OTIyNTU0ABABgAiACtIoCikqVE5TSUQQAYAJ0iwtLi9aJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiMDFcTlNDb2xvclNwYWNlWE5TT2JqZWN00iwtMzRXTlNDb2xvcqIzMdU2Cjc4OTo7PCQ8Wk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgA6ADIAM0hIKP0CggA3SLC1CQ1dOU0FycmF5okIx0iwtRUZfEBBOU1BhcmFncmFwaFN0eWxlokUx0gpISUpfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AWgBDTERIKTE9Sok1OgBGAEqJQUYATgBSAFV8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAXEFyaWFsLUJvbGRNVNIsLVhZXxATTlNNdXRhYmxlRGljdGlvbmFyeaNYWjFcTlNEaWN0aW9uYXJ50iwtXF1fEBBOU0ZvbnREZXNjcmlwdG9yol4xXxAQTlNGb250RGVzY3JpcHRvctIsLVpgolox0iwtYmNfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiZDFfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRZ2hUcm9vdIABAAgAEQAaACMALQAyADcAUwBZAGAAaQBwAH0AfwCBAIMAjQCUAJwApwCrAK0ArwCxALUAtwC5ALsAvQDFANgA+gEDAQkBFgErAVQBVgFYAVoBXwFkAWYBaAFtAXgBgQGOAZEBngGnAawBtAG3AcIBzQHaAfwCCAIKAgwCDgIQAhUCFgIYAh0CJQIoAi0CQAJDAkgCZQJnAmkCcAJzAnUCdwJ6AnwCfgKAApYCrAK1AsICxwLdAuEC7gLzAwYDCQMcAyEDJAMpAz4DQQNWA2gDawNwAAAAAAAAAgEAAAAAAAAAaQAAAAAAAAAAAAAAAAAAA3I="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {144, 28}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"2BB1FC2D-CDB6-43B5-B9EE-42D8A50B301B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":26,"width":26,"x":397,"y":135},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"32E68BA3-2FCB-491F-AB72-5895C032EB55","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":26,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"3541BC86-D181-4B74-B1D3-F9435C5252F5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":30.00000000000001,"width":30,"x":658,"y":133.2553518876456},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"94F9430C-1B93-4F65-80D4-EA023C53E83C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29.99999999999999,"width":29.99999999999998,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"08BC2ACE-DF28-4480-BFAA-2F72B12DB860","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":165,"width":165,"x":1,"y":130},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"66CEF001-4EA0-47FB-86AE-49CCF1436C2C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":165,"width":165,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"BC052D26-96A2-4905-983B-222ECFAE8B14","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":165,"width":165,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"359AC21B-7589-4707-97C0-0709517C1637","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":29,"width":29,"x":39,"y":24},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"312F66F3-84C3-40EF-81A3-3AA8D8735710","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":29,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"6DE2EC84-4E93-4A00-A226-760F860CA073","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":57.98275605729691,"width":57.98275605729688,"x":85,"y":42},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8790007829666138,"green":0.06114692240953445,"red":0.7398750185966492},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"8F916CE0-4B12-4A5B-BD59-03BDD05DFD4D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":57.98275605729687,"width":57.98275605729684,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F35AB4CD-E9E9-4856-8CB0-3E3E3FB092B4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":44,"x":43.99137802864846,"y":96.99137802864846},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-45,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"181817A7-46C1-4E73-AF20-899EB4DDC559","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"F9861E2D-35D6-4540-ACD8-2F4438058302","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":25.90909090909091,"width":30,"x":929,"y":136},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"E6561DAC-5565-4DAC-B246-012BEFCEEF0A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25.90909090909091,"width":30,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"83F03698-5115-44C4-8601-64414B1F4528","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":95,"x":295,"y":130},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"shape:","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1hzaGFwZTogINMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCOAJUAnQCoAKwArgCwALIAtgC4ALoAvAC+AMYA2QD7AQYBEwEZASYBOwFDAUoBTAFOAVABVwFcAWIBZAFmAWgBbQF1DcENww3IDdMN3A3qDe4N9Q3+DgMOEA4TDiAOJQ4tDjAOOw5GDlMOdQ6BDoMOhQ6HDokOjg6PDpEOlg6eDqEOpg65DrwOwQ7eDuAO4g7pDuwO7g7wDvMO9Q73DvkPDw8lDy4PNg87D1EPVQ9iD2cPeg99D5APlQ+YD50Psg+1D8oP3A\/fD+QAAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP5g=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {88, 28}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"366B8786-3A71-4C82-8E10-AD0D896C0C94","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":295,"y":163},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"color: blue","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGjY5YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QIAcIERIYIyQlJjA2OkFFSFFUV1peZmdoaWpucnR+g4aJVSRudWxs1AkKCwwNDg8QWE5TU3RyaW5nXxAPTlNBdHRyaWJ1dGVJbmZvXE5TQXR0cmlidXRlc1YkY2xhc3OAAoAegAOAH1tjb2xvcjogYmx1ZdITDBQXWk5TLm9iamVjdHOiFRaABIAbgB3TGRMMGh4iV05TLmtleXOjGxwdgAWABoAHox8gIYAIgA6AEoAaV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUnKCkqDCssLS4vXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAJgA3TMTIMMzQ1VE5TSURVTlNJQ0MQB4AKgAzSNww4OVdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AL0js8PT5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoz0\/QFZOU0RhdGFYTlNPYmplY3TSOzxCQ1xOU0NvbG9yU3BhY2WiREBcTlNDb2xvclNwYWNl0js8RkdXTlNDb2xvcqJGQNVJDEpLTE1OTy1PWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBGAD4AP0hMMUlOggBDSOzxVVldOU0FycmF5olVA0js8WFlfEBBOU1BhcmFncmFwaFN0eWxlolhA0gxbXF1fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AZgBPTGRMMX2JlomBhgBSAFaJjZIAWgBeAGF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSOzxrbF8QE05TTXV0YWJsZURpY3Rpb25hcnmja21AXE5TRGljdGlvbmFyedI7PG9wXxAQTlNGb250RGVzY3JpcHRvcqJxQF8QEE5TRm9udERlc2NyaXB0b3LSOzxtc6JtQNMZEwx1eSKjGxwdgAWABoAHo3ogIYAcgA6AEoAa1ScoKSoMf4AtLi9PECgwLjI4ODY1NTY5ODMgMC41NjQ1NTE4ODk5IDAuODg2MjM4Njk0MiAxTxAnMC4yMzE4NzI1NDM3IDAuNDc5NjIxNzA4NCAwLjg1NzY2MzUxMjIAgAmADdI7PISFXk5TTXV0YWJsZUFycmF5o4RVQNI3DIc5RAcABAGAC9I7PIqLXxASTlNBdHRyaWJ1dGVkU3RyaW5nooxAXxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0Y+QVHJvb3SAAQAIABEAGgAjAC0AMgA3AFoAYABpAHIAhACRAJgAmgCcAJ4AoACsALEAvAC\/AMEAwwDFAMwA1ADYANoA3ADeAOIA5ADmAOgA6gDyAQUBJwEyAT8BRQFSAWcBbwF2AXgBegF8AYMBiAGOAZABkgGUAZkBoQ3tDe8N9A3\/DggOFg4aDiEOKg4vDjwOPw5MDlEOWQ5cDmcOcg5\/DqEOrQ6vDrEOsw61DroOuw69DsIOyg7NDtIO5Q7oDu0PCg8MDw4PFQ8YDxoPHA8fDyEPIw8lDzsPUQ9aD2IPZw99D4EPjg+TD6YPqQ+8D8EPxA\/LD88P0Q\/TD9UP2Q\/bD90P3w\/hD+wQFxBBEEMQRRBKEFkQXRBiEGcQaRBuEIMQhhCbEK0QsBC1AAAAAAAAAgEAAAAAAAAAkQAAAAAAAAAAAAAAAAAAELc="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {137, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"E414C356-46EC-4EE8-AF75-40DE3E2D0A5A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":295,"y":198},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"size: small","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1tzaXplOiBzbWFsbNMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCRAJgAoACrAK8AsQCzALUAuQC7AL0AvwDBAMkA3AD+AQkBFgEcASkBPgFGAU0BTwFRAVMBWgFfAWUBZwFpAWsBcAF4DcQNxg3LDdYN3w3tDfEN+A4BDgYOEw4WDiMOKA4wDjMOPg5JDlYOeA6EDoYOiA6KDowOkQ6SDpQOmQ6hDqQOqQ68Dr8OxA7hDuMO5Q7sDu8O8Q7zDvYO+A76DvwPEg8oDzEPOQ8+D1QPWA9lD2oPfQ+AD5MPmA+bD6APtQ+4D80P3w\/iD+cAAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP6Q=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {138, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"0215B1FF-172E-4579-A7DC-7AA68CC1FF5C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":295,"y":231},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"position: (5,5)","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA18QD3Bvc2l0aW9uOiAoNSw1KdMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCXAJ4ApgCxALUAtwC5ALsAvwDBAMMAxQDHAM8A4gEEAQ8BHAEiAS8BRAFMAVMBVQFXAVkBYAFlAWsBbQFvAXEBdgF+DcoNzA3RDdwN5Q3zDfcN\/g4HDgwOGQ4cDikOLg42DjkORA5PDlwOfg6KDowOjg6QDpIOlw6YDpoOnw6nDqoOrw7CDsUOyg7nDukO6w7yDvUO9w75DvwO\/g8ADwIPGA8uDzcPPw9ED1oPXg9rD3APgw+GD5kPng+hD6YPuw++D9MP5Q\/oD+0AAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP7w=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {180, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"8CD87F83-32FA-4E6C-B4B3-267E80A999D6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":295,"y":266},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rotation: 0","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1tyb3RhdGlvbjogMNMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCRAJgAoACrAK8AsQCzALUAuQC7AL0AvwDBAMkA3AD+AQkBFgEcASkBPgFGAU0BTwFRAVMBWgFfAWUBZwFpAWsBcAF4DcQNxg3LDdYN3w3tDfEN+A4BDgYOEw4WDiMOKA4wDjMOPg5JDlYOeA6EDoYOiA6KDowOkQ6SDpQOmQ6hDqQOqQ68Dr8OxA7hDuMO5Q7sDu8O8Q7zDvYO+A76DvwPEg8oDzEPOQ8+D1QPWA9lD2oPfQ+AD5MPmA+bD6APtQ+4D80P3w\/iD+cAAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP6Q=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {131, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"0C98B5E5-4CB9-45DC-8B35-139384552060","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":559,"y":265},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rotation: 90","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1xyb3RhdGlvbjogOTDTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851UIKQ0RFRkdIJkhaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SEgpLTKCAD9I0NU5PV05TQXJyYXmiTjnSNDVRUl8QEE5TUGFyYWdyYXBoU3R5bGWiUTnSClRVVl8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMREgpYW16iWVqAE4AUolxdgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABXQXJpYWxNVNI0NWRlXxATTlNNdXRhYmxlRGljdGlvbmFyeaNkZjlcTlNEaWN0aW9uYXJ50jQ1aGlfEBBOU0ZvbnREZXNjcmlwdG9yomo5XxAQTlNGb250RGVzY3JpcHRvctI0NWZsomY50jQ1bm9fEBJOU0F0dHJpYnV0ZWRTdHJpbmeicDlfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRc3RUcm9vdIABAAgAEQAaACMALQAyADcAVQBbAGIAawByAH8AgQCDAIUAkgCZAKEArACwALIAtAC2ALoAvAC+AMAAwgDKAN0A\/wEKARcBHQEqAT8BRwFOAVABUgFUAVsBYAFmAWgBagFsAXEBeQ3FDccNzA3XDeAN7g3yDfkOAg4HDhQOFw4kDikOMQ40Dj8OSg5XDnkOhQ6HDokOiw6NDpIOkw6VDpoOog6lDqoOvQ7ADsUO4g7kDuYO7Q7wDvIO9A73DvkO+w79DxMPKQ8yDzoPPw9VD1kPZg9rD34PgQ+UD5kPnA+hD7YPuQ\/OD+AP4w\/oAAAAAAAAAgEAAAAAAAAAdQAAAAAAAAAAAAAAAAAAD+o="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {148, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"CFFF7C39-D9DB-4174-B622-F51E0346698E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":828,"y":266},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rotation: 45","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1xyb3RhdGlvbjogNDXTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851UIKQ0RFRkdIJkhaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SEgpLTKCAD9I0NU5PV05TQXJyYXmiTjnSNDVRUl8QEE5TUGFyYWdyYXBoU3R5bGWiUTnSClRVVl8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMREgpYW16iWVqAE4AUolxdgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABXQXJpYWxNVNI0NWRlXxATTlNNdXRhYmxlRGljdGlvbmFyeaNkZjlcTlNEaWN0aW9uYXJ50jQ1aGlfEBBOU0ZvbnREZXNjcmlwdG9yomo5XxAQTlNGb250RGVzY3JpcHRvctI0NWZsomY50jQ1bm9fEBJOU0F0dHJpYnV0ZWRTdHJpbmeicDlfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRc3RUcm9vdIABAAgAEQAaACMALQAyADcAVQBbAGIAawByAH8AgQCDAIUAkgCZAKEArACwALIAtAC2ALoAvAC+AMAAwgDKAN0A\/wEKARcBHQEqAT8BRwFOAVABUgFUAVsBYAFmAWgBagFsAXEBeQ3FDccNzA3XDeAN7g3yDfkOAg4HDhQOFw4kDikOMQ40Dj8OSg5XDnkOhQ6HDokOiw6NDpIOkw6VDpoOog6lDqoOvQ7ADsUO4g7kDuYO7Q7wDvIO9A73DvkO+w79DxMPKQ8yDzoPPw9VD1kPZg9rD34PgQ+UD5kPnA+hD7YPuQ\/OD+AP4w\/oAAAAAAAAAgEAAAAAAAAAdQAAAAAAAAAAAAAAAAAAD+o="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {148, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"C1E7840A-4300-400B-B15A-8DDA1FD52413","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":95,"x":559,"y":130},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"shape:","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1dzaGFwZTog0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAI0AlACcAKcAqwCtAK8AsQC1ALcAuQC7AL0AxQDYAPoBBQESARgBJQE6AUIBSQFLAU0BTwFWAVsBYQFjAWUBZwFsAXQNwA3CDccN0g3bDekN7Q30Df0OAg4PDhIOHw4kDiwOLw46DkUOUg50DoAOgg6EDoYOiA6NDo4OkA6VDp0OoA6lDrgOuw7ADt0O3w7hDugO6w7tDu8O8g70DvYO+A8ODyQPLQ81DzoPUA9UD2EPZg95D3wPjw+UD5cPnA+xD7QPyQ\/bD94P4wAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/l"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {88, 28}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"FC6B2173-0260-479E-9A68-1A6E69B41344","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":559,"y":163},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"color: purple","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGjY5YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QIAcIERIYIyQlJjA2OkFFSFFUV1peZmdoaWpucnR+g4aJVSRudWxs1AkKCwwNDg8QWE5TU3RyaW5nXxAPTlNBdHRyaWJ1dGVJbmZvXE5TQXR0cmlidXRlc1YkY2xhc3OAAoAegAOAH11jb2xvcjogcHVycGxl0hMMFBdaTlMub2JqZWN0c6IVFoAEgBuAHdMZEwwaHiJXTlMua2V5c6MbHB2ABYAGgAejHyAhgAiADoASgBpXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1ScoKSoMKywtLi9cTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAmADdMxMgwzNDVUTlNJRFVOU0lDQxAHgAqADNI3DDg5V05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gAvSOzw9PlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjPT9AVk5TRGF0YVhOU09iamVjdNI7PEJDXE5TQ29sb3JTcGFjZaJEQFxOU0NvbG9yU3BhY2XSOzxGR1dOU0NvbG9yokZA1UkMSktMTU5PLU9aTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEYAPgA\/SEwxSU6CAENI7PFVWV05TQXJyYXmiVUDSOzxYWV8QEE5TUGFyYWdyYXBoU3R5bGWiWEDSDFtcXV8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBmAE9MZEwxfYmWiYGGAFIAVomNkgBaAF4AYXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABXQXJpYWxNVNI7PGtsXxATTlNNdXRhYmxlRGljdGlvbmFyeaNrbUBcTlNEaWN0aW9uYXJ50js8b3BfEBBOU0ZvbnREZXNjcmlwdG9yonFAXxAQTlNGb250RGVzY3JpcHRvctI7PG1zom1A0xkTDHV5IqMbHB2ABYAGgAejeiAhgByADoASgBrVJygpKgx\/gC0uL08QKDAuNzM5ODc1MDE4NiAwLjA2MTE0NjkyMjQxIDAuODc5MDAwNzgzIDFPEBwwLjY3NDgzNTE0NTUgMCAwLjg0OTA4NjEwNTgAgAmADdI7PISFXk5TTXV0YWJsZUFycmF5o4RVQNI3DIc5RAcABgGAC9I7PIqLXxASTlNBdHRyaWJ1dGVkU3RyaW5nooxAXxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0Y+QVHJvb3SAAQAIABEAGgAjAC0AMgA3AFoAYABpAHIAhACRAJgAmgCcAJ4AoACuALMAvgDBAMMAxQDHAM4A1gDaANwA3gDgAOQA5gDoAOoA7AD0AQcBKQE0AUEBRwFUAWkBcQF4AXoBfAF+AYUBigGQAZIBlAGWAZsBow3vDfEN9g4BDgoOGA4cDiMOLA4xDj4OQQ5ODlMOWw5eDmkOdA6BDqMOrw6xDrMOtQ63DrwOvQ6\/DsQOzA7PDtQO5w7qDu8PDA8ODxAPFw8aDxwPHg8hDyMPJQ8nDz0PUw9cD2QPaQ9\/D4MPkA+VD6gPqw++D8MPxg\/ND9EP0w\/VD9cP2w\/dD98P4Q\/jD+4QGRA4EDoQPBBBEFAQVBBZEF4QYBBlEHoQfRCSEKQQpxCsAAAAAAAAAgEAAAAAAAAAkQAAAAAAAAAAAAAAAAAAEK4="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {163, 28}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"DCC7F319-FC94-42C6-A62A-12DC985DB3F3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":559,"y":198},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"size: large","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1tzaXplOiBsYXJnZdMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCRAJgAoACrAK8AsQCzALUAuQC7AL0AvwDBAMkA3AD+AQkBFgEcASkBPgFGAU0BTwFRAVMBWgFfAWUBZwFpAWsBcAF4DcQNxg3LDdYN3w3tDfEN+A4BDgYOEw4WDiMOKA4wDjMOPg5JDlYOeA6EDoYOiA6KDowOkQ6SDpQOmQ6hDqQOqQ68Dr8OxA7hDuMO5Q7sDu8O8Q7zDvYO+A76DvwPEg8oDzEPOQ8+D1QPWA9lD2oPfQ+AD5MPmA+bD6APtQ+4D80P3w\/iD+cAAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP6Q=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {136, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"5147371F-0A58-4758-9F5F-FD2FE5D63168","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":210.2621442318109,"x":559,"y":231},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"position: (10,7)","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA18QEHBvc2l0aW9uOiAoMTAsNynTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851UIKQ0RFRkdIJkhaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SEgpLTKCAD9I0NU5PV05TQXJyYXmiTjnSNDVRUl8QEE5TUGFyYWdyYXBoU3R5bGWiUTnSClRVVl8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMREgpYW16iWVqAE4AUolxdgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABXQXJpYWxNVNI0NWRlXxATTlNNdXRhYmxlRGljdGlvbmFyeaNkZjlcTlNEaWN0aW9uYXJ50jQ1aGlfEBBOU0ZvbnREZXNjcmlwdG9yomo5XxAQTlNGb250RGVzY3JpcHRvctI0NWZsomY50jQ1bm9fEBJOU0F0dHJpYnV0ZWRTdHJpbmeicDlfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRc3RUcm9vdIABAAgAEQAaACMALQAyADcAVQBbAGIAawByAH8AgQCDAIUAmACfAKcAsgC2ALgAugC8AMAAwgDEAMYAyADQAOMBBQEQAR0BIwEwAUUBTQFUAVYBWAFaAWEBZgFsAW4BcAFyAXcBfw3LDc0N0g3dDeYN9A34Df8OCA4NDhoOHQ4qDi8ONw46DkUOUA5dDn8Oiw6NDo8OkQ6TDpgOmQ6bDqAOqA6rDrAOww7GDssO6A7qDuwO8w72DvgO+g79Dv8PAQ8DDxkPLw84D0APRQ9bD18PbA9xD4QPhw+aD58Pog+nD7wPvw\/UD+YP6Q\/uAAAAAAAAAgEAAAAAAAAAdQAAAAAAAAAAAAAAAAAAD\/A="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {197, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"CB18A671-31E7-4854-86B9-8618D09E1513","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":95,"x":828,"y":132},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"shape:","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1hzaGFwZTogINMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCOAJUAnQCoAKwArgCwALIAtgC4ALoAvAC+AMYA2QD7AQYBEwEZASYBOwFDAUoBTAFOAVABVwFcAWIBZAFmAWgBbQF1DcENww3IDdMN3A3qDe4N9Q3+DgMOEA4TDiAOJQ4tDjAOOw5GDlMOdQ6BDoMOhQ6HDokOjg6PDpEOlg6eDqEOpg65DrwOwQ7eDuAO4g7pDuwO7g7wDvMO9Q73DvkPDw8lDy4PNg87D1EPVQ9iD2cPeg99D5APlQ+YD50Psg+1D8oP3A\/fD+QAAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP5g=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {88, 28}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"947041F7-6C5B-4A2C-82C5-52FD4B8784A3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":828,"y":165},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"color: orange","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGjY5YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QIAcIERIYIyQlJjA2OkFFSFFUV1peZmdoaWpucnR+g4aJVSRudWxs1AkKCwwNDg8QWE5TU3RyaW5nXxAPTlNBdHRyaWJ1dGVJbmZvXE5TQXR0cmlidXRlc1YkY2xhc3OAAoAegAOAH11jb2xvcjogb3Jhbmdl0hMMFBdaTlMub2JqZWN0c6IVFoAEgBuAHdMZEwwaHiJXTlMua2V5c6MbHB2ABYAGgAejHyAhgAiADoASgBpXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1ScoKSoMKywtLi9cTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAmADdMxMgwzNDVUTlNJRFVOU0lDQxAHgAqADNI3DDg5V05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gAvSOzw9PlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjPT9AVk5TRGF0YVhOU09iamVjdNI7PEJDXE5TQ29sb3JTcGFjZaJEQFxOU0NvbG9yU3BhY2XSOzxGR1dOU0NvbG9yokZA1UkMSktMTU5PLU9aTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEYAPgA\/SEwxSU6CAENI7PFVWV05TQXJyYXmiVUDSOzxYWV8QEE5TUGFyYWdyYXBoU3R5bGWiWEDSDFtcXV8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBmAE9MZEwxfYmWiYGGAFIAVomNkgBaAF4AYXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABXQXJpYWxNVNI7PGtsXxATTlNNdXRhYmxlRGljdGlvbmFyeaNrbUBcTlNEaWN0aW9uYXJ50js8b3BfEBBOU0ZvbnREZXNjcmlwdG9yonFAXxAQTlNGb250RGVzY3JpcHRvctI7PG1zom1A0xkTDHV5IqMbHB2ABYAGgAejeiAhgByADoASgBrVJygpKgx\/gC0uL08QKDAuOTYxNzEwOTg5NSAwLjY1MDM2NzMxOTYgMC4xMzg1NDIyOTQ1IDFPECcwLjk0NDU2NTcxMzQgMC41ODYxMDE4ODk2IDAuMTExMTA2NTQ0NwCACYAN0js8hIVeTlNNdXRhYmxlQXJyYXmjhFVA0jcMhzlEBwAGAYAL0js8iotfEBJOU0F0dHJpYnV0ZWRTdHJpbmeijEBfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRj5BUcm9vdIABAAgAEQAaACMALQAyADcAWgBgAGkAcgCEAJEAmACaAJwAngCgAK4AswC+AMEAwwDFAMcAzgDWANoA3ADeAOAA5ADmAOgA6gDsAPQBBwEpATQBQQFHAVQBaQFxAXgBegF8AX4BhQGKAZABkgGUAZYBmwGjDe8N8Q32DgEOCg4YDhwOIw4sDjEOPg5BDk4OUw5bDl4OaQ50DoEOow6vDrEOsw61DrcOvA69Dr8OxA7MDs8O1A7nDuoO7w8MDw4PEA8XDxoPHA8eDyEPIw8lDycPPQ9TD1wPZA9pD38Pgw+QD5UPqA+rD74Pww\/GD80P0Q\/TD9UP1w\/bD90P3w\/hD+MP7hAZEEMQRRBHEEwQWxBfEGQQaRBrEHAQhRCIEJ0QrxCyELcAAAAAAAACAQAAAAAAAACRAAAAAAAAAAAAAAAAAAAQuQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {173, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"E12D380D-073B-4145-88E0-32F011128FD4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":189.48046875,"x":828,"y":200},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"size: normal","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1xzaXplOiBub3JtYWzTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851UIKQ0RFRkdIJkhaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SEgpLTKCAD9I0NU5PV05TQXJyYXmiTjnSNDVRUl8QEE5TUGFyYWdyYXBoU3R5bGWiUTnSClRVVl8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMREgpYW16iWVqAE4AUolxdgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABXQXJpYWxNVNI0NWRlXxATTlNNdXRhYmxlRGljdGlvbmFyeaNkZjlcTlNEaWN0aW9uYXJ50jQ1aGlfEBBOU0ZvbnREZXNjcmlwdG9yomo5XxAQTlNGb250RGVzY3JpcHRvctI0NWZsomY50jQ1bm9fEBJOU0F0dHJpYnV0ZWRTdHJpbmeicDlfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRc3RUcm9vdIABAAgAEQAaACMALQAyADcAVQBbAGIAawByAH8AgQCDAIUAkgCZAKEArACwALIAtAC2ALoAvAC+AMAAwgDKAN0A\/wEKARcBHQEqAT8BRwFOAVABUgFUAVsBYAFmAWgBagFsAXEBeQ3FDccNzA3XDeAN7g3yDfkOAg4HDhQOFw4kDikOMQ40Dj8OSg5XDnkOhQ6HDokOiw6NDpIOkw6VDpoOog6lDqoOvQ7ADsUO4g7kDuYO7Q7wDvIO9A73DvkO+w79DxMPKQ8yDzoPPw9VD1kPZg9rD34PgQ+UD5kPnA+hD7YPuQ\/OD+AP4w\/oAAAAAAAAAgEAAAAAAAAAdQAAAAAAAAAAAAAAAAAAD+o="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {160, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"31C7B594-5EAF-4006-8863-F415B146A5E6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":210.2621442318109,"x":828,"y":233},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"position: (5,10)","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA18QEHBvc2l0aW9uOiAoNSwxMCnTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851UIKQ0RFRkdIJkhaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SEgpLTKCAD9I0NU5PV05TQXJyYXmiTjnSNDVRUl8QEE5TUGFyYWdyYXBoU3R5bGWiUTnSClRVVl8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMREgpYW16iWVqAE4AUolxdgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABXQXJpYWxNVNI0NWRlXxATTlNNdXRhYmxlRGljdGlvbmFyeaNkZjlcTlNEaWN0aW9uYXJ50jQ1aGlfEBBOU0ZvbnREZXNjcmlwdG9yomo5XxAQTlNGb250RGVzY3JpcHRvctI0NWZsomY50jQ1bm9fEBJOU0F0dHJpYnV0ZWRTdHJpbmeicDlfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRc3RUcm9vdIABAAgAEQAaACMALQAyADcAVQBbAGIAawByAH8AgQCDAIUAmACfAKcAsgC2ALgAugC8AMAAwgDEAMYAyADQAOMBBQEQAR0BIwEwAUUBTQFUAVYBWAFaAWEBZgFsAW4BcAFyAXcBfw3LDc0N0g3dDeYN9A34Df8OCA4NDhoOHQ4qDi8ONw46DkUOUA5dDn8Oiw6NDo8OkQ6TDpgOmQ6bDqAOqA6rDrAOww7GDssO6A7qDuwO8w72DvgO+g79Dv8PAQ8DDxkPLw84D0APRQ9bD18PbA9xD4QPhw+aD58Pog+nD7wPvw\/UD+YP6Q\/uAAAAAAAAAgEAAAAAAAAAdQAAAAAAAAAAAAAAAAAAD\/A="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {197, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"A0162FAE-74E7-4B71-B40D-75CC3EA1DB08","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":165,"x":293,"y":86},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Object Op.","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGHyBYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBEVHFUkbnVsbNQJCgsMDQ4PEFVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VWJGNsYXNzTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYACgATSEgwTFFROU0lEEAGAA9IWFxgZWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlohobXE5TQ29sb3JTcGFjZVhOU09iamVjdNIWFx0eV05TQ29sb3KiHRtfEA9OU0tleWVkQXJjaGl2ZXLRISJUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAEwAUgBfAHQAewCkAKYAqACqAK8AtAC2ALgAvQDIANEA3gDhAO4A9wD8AQQBBwEZARwBIQAAAAAAAAIBAAAAAAAAACMAAAAAAAAAAAAAAAAAAAEj"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMeICFcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00hwdIyRfEBBOU0ZvbnREZXNjcmlwdG9yoiUhXxAQTlNGb250RGVzY3JpcHRvcl8QD05TS2V5ZWRBcmNoaXZlctEoKVRyb290gAEACAARABoAIwAtADIANwBBAEcATABTAHAAcgB0AHsAgwCOAJEAkwCVAJgAmgCcAJ4AtADKANMA4ADlAPAA+QEPARMBIAEpAS4BQQFEAVcBaQFsAXEAAAAAAAACAQAAAAAAAAAqAAAAAAAAAAAAAAAAAAABcw=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGZWZYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGQcIDxAcHR4fJysyNT5BREdLU1RVVldbX2FVJG51bGzTCQoLDA0OWE5TU3RyaW5nViRjbGFzc1xOU0F0dHJpYnV0ZXOAAoAYgANaT2JqZWN0IE9wLtMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ALgA+AF1dOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXUICEiCiMkJSZVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYAIgArSKAopKlROU0lEEAGACdIsLS4vWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojAxXE5TQ29sb3JTcGFjZVhOU09iamVjdNIsLTM0V05TQ29sb3KiMzHVNgo3ODk6OzwkPFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAOgAyADNISCj9AoIAN0iwtQkNXTlNBcnJheaJCMdIsLUVGXxAQTlNQYXJhZ3JhcGhTdHlsZaJFMdIKSElKXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAFoAQ0xESCkxPUqJNToARgBKiUFGAE4AUgBVfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSLC1YWV8QE05TTXV0YWJsZURpY3Rpb25hcnmjWFoxXE5TRGljdGlvbmFyedIsLVxdXxAQTlNGb250RGVzY3JpcHRvcqJeMV8QEE5TRm9udERlc2NyaXB0b3LSLC1aYKJaMdIsLWJjXxASTlNBdHRyaWJ1dGVkU3RyaW5nomQxXxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0WdoVHJvb3SAAQAIABEAGgAjAC0AMgA3AFMAWQBgAGkAcAB9AH8AgQCDAI4AlQCdAKgArACuALAAsgC2ALgAugC8AL4AxgDZAPsBBAEKARcBLAFVAVcBWQFbAWABZQFnAWkBbgF5AYIBjwGSAZ8BqAGtAbUBuAHDAc4B2wH9AgkCCwINAg8CEQIWAhcCGQIeAiYCKQIuAkECRAJJAmYCaAJqAnECdAJ2AngCewJ9An8CgQKXAq0CtgLDAsgC3gLiAu8C9AMHAwoDHQMiAyUDKgM\/A0IDVwNpA2wDcQAAAAAAAAIBAAAAAAAAAGkAAAAAAAAAAAAAAAAAAANz"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {149, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"4E8D33EF-EB24-476D-AA5E-D2C033BC82AF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":165,"x":0,"y":87},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Image","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGHyBYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBEVHFUkbnVsbNQJCgsMDQ4PEFVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VWJGNsYXNzTxAmMC42MDc4OTIyMTUzIDAuNjA3ODAzMzQ0NyAwLjYwNzkyMjU1NAAQAYACgATSEgwTFFROU0lEEAGAA9IWFxgZWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlohobXE5TQ29sb3JTcGFjZVhOU09iamVjdNIWFx0eV05TQ29sb3KiHRtfEA9OU0tleWVkQXJjaGl2ZXLRISJUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAEwAUgBfAHQAewCkAKYAqACqAK8AtAC2ALgAvQDIANEA3gDhAO4A9wD8AQQBBwEZARwBIQAAAAAAAAIBAAAAAAAAACMAAAAAAAAAAAAAAAAAAAEj"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFxBcmlhbC1Cb2xkTVTSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMeICFcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00hwdIyRfEBBOU0ZvbnREZXNjcmlwdG9yoiUhXxAQTlNGb250RGVzY3JpcHRvcl8QD05TS2V5ZWRBcmNoaXZlctEoKVRyb290gAEACAARABoAIwAtADIANwBBAEcATABTAHAAcgB0AHsAgwCOAJEAkwCVAJgAmgCcAJ4AtADKANMA4ADlAPAA+QEPARMBIAEpAS4BQQFEAVcBaQFsAXEAAAAAAAACAQAAAAAAAAAqAAAAAAAAAAAAAAAAAAABcw=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGZWZYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGQcIDxAcHR4fJysyNT5BREdLU1RVVldbX2FVJG51bGzTCQoLDA0OWE5TU3RyaW5nViRjbGFzc1xOU0F0dHJpYnV0ZXOAAoAYgANVSW1hZ2XTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeAC4APgBdXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1CAhIgojJCUmVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZU8QJjAuNjA3ODkyMjE1MyAwLjYwNzgwMzM0NDcgMC42MDc5MjI1NTQAEAGACIAK0igKKSpUTlNJRBABgAnSLC0uL1okY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaIwMVxOU0NvbG9yU3BhY2VYTlNPYmplY3TSLC0zNFdOU0NvbG9yojMx1TYKNzg5Ojs8JDxaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACADoAMgAzSEgo\/QKCADdIsLUJDV05TQXJyYXmiQjHSLC1FRl8QEE5TUGFyYWdyYXBoU3R5bGWiRTHSCkhJSl8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBaAENMREgpMT1KiTU6AEYASolBRgBOAFIAVXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABcQXJpYWwtQm9sZE1U0iwtWFlfEBNOU011dGFibGVEaWN0aW9uYXJ5o1haMVxOU0RpY3Rpb25hcnnSLC1cXV8QEE5TRm9udERlc2NyaXB0b3KiXjFfEBBOU0ZvbnREZXNjcmlwdG9y0iwtWmCiWjHSLC1iY18QEk5TQXR0cmlidXRlZFN0cmluZ6JkMV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFnaFRyb290gAEACAARABoAIwAtADIANwBTAFkAYABpAHAAfQB\/AIEAgwCJAJAAmACjAKcAqQCrAK0AsQCzALUAtwC5AMEA1AD2AP8BBQESAScBUAFSAVQBVgFbAWABYgFkAWkBdAF9AYoBjQGaAaMBqAGwAbMBvgHJAdYB+AIEAgYCCAIKAgwCEQISAhQCGQIhAiQCKQI8Aj8CRAJhAmMCZQJsAm8CcQJzAnYCeAJ6AnwCkgKoArECvgLDAtkC3QLqAu8DAgMFAxgDHQMgAyUDOgM9A1IDZANnA2wAAAAAAAACAQAAAAAAAABpAAAAAAAAAAAAAAAAAAADbg=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 5}, {84, 29}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"6DED0048-AED8-444A-BF9C-2CF1AC8AF4DB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5,"width":535,"x":384,"y":37},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":5}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A126406E-F45D-4ADD-B352-B211B55F2BD7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5,"width":535,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.05046728971962617, 0.66666666666666663}","curveMode":1,"curveTo":"{-0.05046728971962617, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093457943925233649, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.048598130841121495, 1}","curveMode":1,"curveTo":"{-0.048598130841121495, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906542056074821, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"571C51FA-D619-4CF3-9DC8-0729522D48F0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.39654641736652,"width":5,"x":382,"y":39.60345358263348},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":5}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D51A8DCA-991F-4703-AF2D-E541F41132B0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.39654641736651,"width":5,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.6666666666666679, 0.011764705882352943}","curveMode":1,"curveTo":"{-8.6666666666666679, 0.011764705882352943}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0058823529411764714}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.3333333333333375, 0.023529411764705885}","curveMode":1,"curveTo":"{-8.3333333333333375, 0.023529411764705885}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.99411764705882355}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"829237E0-8E38-458A-B2B1-13F260693859","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.39654641736652,"width":5,"x":652,"y":39},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":5}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7BB477CC-7168-4B5C-B84D-50FD33878F38","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.39654641736651,"width":5,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.6666666666666679, 0.011764705882352943}","curveMode":1,"curveTo":"{-8.6666666666666679, 0.011764705882352943}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0058823529411764714}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.3333333333333375, 0.023529411764705885}","curveMode":1,"curveTo":"{-8.3333333333333375, 0.023529411764705885}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.99411764705882355}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"10818248-BB25-45B9-A273-5D861AB19567","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.39654641736652,"width":5,"x":917,"y":39},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":5}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"30F52B8F-E873-48E4-9BCF-6607C1F97D53","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.39654641736651,"width":5,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.6666666666666679, 0.011764705882352943}","curveMode":1,"curveTo":"{-8.6666666666666679, 0.011764705882352943}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0058823529411764714}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.3333333333333375, 0.023529411764705885}","curveMode":1,"curveTo":"{-8.3333333333333375, 0.023529411764705885}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.99411764705882355}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> images/comp/user.json <==
{"0FAA21C1-4C7F-4A71-A730-43F2C7C3A13D":{"scrollOrigin":"{102, 337}","zoomValue":0.5445306090737566},"E6880EF0-6E88-4CD4-968B-9ACACD11B9CD":{"pageListHeight":-1}}
